DoF-Delay Trade-Off for the $K$-user MIMO Interference Channel With Delayed CSIT

The degrees of freedom (DoF) of the $K$-user multiple-input multiple-output (MIMO) interference channel are studied when perfect, but delayed channel state information is available at the transmitter side (delayed CSIT). Recent works have proposed schemes that achieve increasing DoF values, but at the cost of long communication delays. This work proposes three linear precoding strategies, formulated in such a way that the achievable DoF can be derived as a function of the transmission delay, thus elucidating its achievable DoF-delay trade-off. All strategies are based on the concept of interference alignment, and built upon three main ingredients: delayed CSIT precoding, user scheduling, and redundancy transmission. In this respect, the interference alignment is realized by exploiting delayed CSIT in order to align the interference at the non-intended receivers along the space-time domain. Finally, the latter part of this work settles that all the proposed strategies work also for constant channels, except for SISO. In such a case, the schemes can be made feasible by resorting to asymmetric complex signaling concepts. This conclusion removes the time-varying channels assumption unnecessarily common along all the literature on delayed CSIT.

==> DoF113.txt <==
Bmax	d	Rsum	b	R1	R2	L	dnoCSIT	BnoCSIT	RsumnoCSIT	dBSR	RsumBSR	bBSR	R1BSR	R2BSR	R3BSR
1	0.33333	3	1	2	1	3	0.33333	1	3	0	0	0	0	0	0
2	0.33333	3	1	2	1	3	0.33333	1	3	0	0	0	0	0	0
3	0.375	8	3	5	3	3	0.33333	1	3	0	0	0	0	0	0
4	0.375	8	3	5	3	3	0.33333	1	3	0	0	0	0	0	0
5	0.375	8	3	5	3	3	0.33333	1	3	0	0	0	0	0	0
6	0.375	8	3	5	3	3	0.33333	1	3	0	0	0	0	0	0
7	0.375	8	3	5	3	3	0.33333	1	3	0.33333	21	7	9	3	3
8	0.375	8	3	5	3	3	0.33333	1	3	0.36364	22	8	10	3	3
9	0.375	8	3	5	3	3	0.33333	1	3	0.36364	22	8	10	3	3
10	0.375	8	3	5	3	3	0.33333	1	3	0.36364	22	8	10	3	3
11	0.375	8	3	5	3	3	0.33333	1	3	0.36667	30	11	14	4	4
12	0.375	8	3	5	3	3	0.33333	1	3	0.3871	31	12	15	4	4


==> DoF116.txt <==
order	d	Rsum	b	dnoCSIT	BnoCSIT	RsumnoCSIT	da	Rsuma	ba
2	0.1875	160	3	0.16667	1	6	0.17123	146	25
3	0.1875	160	3	0.16667	1	6	0.19497	1154	225
4	0.1875	160	3	0.16667	1	6	0.19942	7898	1575
5	0.1875	160	3	0.16667	1	6	0.20039	39298	7875
6	0.1875	160	3	0.16667	1	6	0.2006	39258	7875


==> DoF256.txt <==
Bmax	d	Rsum	b	R1	R2	L	dnoCSIT	bnoCSIT	RsumnoCSIT
1	0.1	2	1	1	1	6	0.16667	1	6
2	0.13333	3	2	2	1	6	0.16667	1	6
3	0.15	4	3	3	1	6	0.16667	1	6
4	0.16	5	4	4	1	6	0.16667	1	6
5	0.16667	30	5	4	1	5	0.16667	1	6
6	0.16667	30	5	4	1	5	0.16667	1	6
7	0.16667	30	5	4	1	5	0.16667	1	6
8	0.16667	30	5	4	1	5	0.16667	1	6
9	0.17143	105	9	5	2	4	0.16667	1	6
10	0.17143	105	9	5	2	4	0.16667	1	6
11	0.17143	105	9	5	2	4	0.16667	1	6
12	0.17143	105	9	5	2	4	0.16667	1	6
13	0.17143	105	9	5	2	4	0.16667	1	6
14	0.17143	105	9	5	2	4	0.16667	1	6
15	0.17143	105	9	5	2	4	0.16667	1	6
16	0.17143	105	9	5	2	4	0.16667	1	6
17	0.17143	105	9	5	2	4	0.16667	1	6
18	0.17143	105	9	5	2	4	0.16667	1	6
19	0.17143	105	9	5	2	4	0.16667	1	6
20	0.17778	225	20	11	4	4	0.16667	1	6
21	0.17778	225	20	11	4	4	0.16667	1	6
22	0.17778	225	20	11	4	4	0.16667	1	6
23	0.17778	225	20	11	4	4	0.16667	1	6
24	0.17778	225	20	11	4	4	0.16667	1	6
25	0.17778	225	20	11	4	4	0.16667	1	6
26	0.17778	225	20	11	4	4	0.16667	1	6
27	0.17778	225	20	11	4	4	0.16667	1	6
28	0.17778	225	20	11	4	4	0.16667	1	6
29	0.17778	225	20	11	4	4	0.16667	1	6
30	0.17778	225	20	11	4	4	0.16667	1	6


==> DoF346.txt <==
Bmax	d	Rsum	b	R1	R2	L	dnoCSIT	bnoCSIT	RsumnoCSIT
1	0.10417	12	1	1	1	5	0.16667	1	6
2	0.13889	18	2	2	1	5	0.16667	1	6
3	0.15625	24	3	3	1	5	0.16667	1	6
4	0.16667	30	4	4	1	5	0.16667	1	6
5	0.16667	30	4	4	1	5	0.16667	1	6
6	0.16667	30	4	4	1	5	0.16667	1	6
7	0.175	100	7	3	2	3	0.16667	1	6
8	0.175	100	7	3	2	3	0.16667	1	6
9	0.175	100	7	3	2	3	0.16667	1	6
10	0.175	100	7	3	2	3	0.16667	1	6
11	0.175	100	7	3	2	3	0.16667	1	6
12	0.1875	160	12	5	3	3	0.16667	1	6
13	0.1875	160	12	5	3	3	0.16667	1	6
14	0.1875	160	12	5	3	3	0.16667	1	6
15	0.1875	160	12	5	3	3	0.16667	1	6
16	0.1875	160	12	5	3	3	0.16667	1	6
17	0.1875	160	12	5	3	3	0.16667	1	6
18	0.1875	160	12	5	3	3	0.16667	1	6
19	0.1875	160	12	5	3	3	0.16667	1	6
20	0.1875	160	12	5	3	3	0.16667	1	6
21	0.1875	160	12	5	3	3	0.16667	1	6
22	0.1875	160	12	5	3	3	0.16667	1	6
23	0.1875	160	12	5	3	3	0.16667	1	6
24	0.1875	160	12	5	3	3	0.16667	1	6


==> DoF416.txt <==
Bmax	d	Rsum	b	R1	R2	G	dnoCSIT	BnoCSIT	RsumnoCSIT	dv	Rsumv	bv	R1v	R2v
1	0	0	0	0	0	0	0.16667	1	6	0	0	0	0	0
2	0.095238	21	2	1	1	2	0.16667	1	6	0.22222	45	10	1	1
3	0.14286	21	3	1	1	2	0.16667	1	6	0.22222	45	15	1	1
4	0.19048	21	4	1	1	2	0.16667	1	6	0.22222	45	20	1	1
5	0.19048	21	4	1	1	2	0.16667	1	6	0.22222	45	20	1	1
6	0.22222	27	6	2	1	2	0.16667	1	6	0.22222	45	30	1	1
7	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
8	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
9	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
10	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
11	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
12	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
13	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
14	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
15	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
16	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
17	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
18	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
19	0.25926	27	7	2	1	2	0.16667	1	6	0.22222	45	35	1	1
20	0.26667	75	20	5	3	2	0.16667	1	6	0.22222	45	100	1	1
21	0.26667	75	20	5	3	2	0.16667	1	6	0.22222	45	100	1	1
22	0.26667	75	20	5	3	2	0.16667	1	6	0.22222	45	100	1	1
23	0.26667	75	20	5	3	2	0.16667	1	6	0.22222	45	100	1	1
24	0.26667	75	20	5	3	2	0.16667	1	6	0.22222	45	100	1	1
25	0.26667	75	20	5	3	2	0.16667	1	6	0.22222	45	100	1	1


==> DoF453.txt <==
Bmax	d	Rsum	b	R1	R2	L	dnoCSIT	BnoCSIT	RsumnoCSIT	dBSR	RsumBSR	bBSR	R1BSR	R2BSR	R3BSR
1	0.1	2	1	1	1	3	0.33333	1	3	0	0	0	0	0	0
2	0.2	2	2	1	1	3	0.33333	1	3	0	0	0	0	0	0
3	0.3	2	3	1	1	3	0.33333	1	3	0	0	0	0	0	0
4	0.3	2	3	1	1	3	0.33333	1	3	0	0	0	0	0	0
5	0.33333	3	5	2	1	3	0.33333	1	3	0	0	0	0	0	0
6	0.33333	3	5	2	1	3	0.33333	1	3	0	0	0	0	0	0
7	0.33333	3	5	2	1	3	0.33333	1	3	0	0	0	0	0	0
8	0.33333	3	5	2	1	3	0.33333	1	3	0	0	0	0	0	0
9	0.36	5	9	3	2	3	0.33333	1	3	0	0	0	0	0	0
10	0.36	5	9	3	2	3	0.33333	1	3	0	0	0	0	0	0
11	0.36	5	9	3	2	3	0.33333	1	3	0	0	0	0	0	0
12	0.36	5	9	3	2	3	0.33333	1	3	0.34286	7	12	3	1	1
13	0.36	5	9	3	2	3	0.33333	1	3	0.34286	7	12	3	1	1
14	0.36	5	9	3	2	3	0.33333	1	3	0.34286	7	12	3	1	1
15	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
16	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
17	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
18	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
19	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
20	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
21	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
22	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
23	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
24	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
25	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
26	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
27	0.375	8	15	5	3	3	0.33333	1	3	0.34286	7	12	3	1	1
28	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
29	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
30	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
31	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
32	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
33	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
34	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
35	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
36	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
37	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
38	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
39	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
40	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
41	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
42	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
43	0.375	8	15	5	3	3	0.33333	1	3	0.37333	15	28	7	2	2
44	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
45	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
46	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
47	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
48	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
49	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
50	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
51	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
52	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
53	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
54	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
55	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
56	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
57	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
58	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
59	0.375	8	15	5	3	3	0.33333	1	3	0.38261	23	44	11	3	3
60	0.375	8	15	5	3	3	0.33333	1	3	0.3871	31	60	15	4	4


==> DoF473.txt <==
Bmax	d	Rsum	b	R1	R2	L	dnoCSIT	BnoCSIT	RsumnoCSIT
1	0.071429	2	1	1	1	3	0.33333	1	3
2	0.14286	2	2	1	1	3	0.33333	1	3
3	0.21429	2	3	1	1	3	0.33333	1	3
4	0.28571	2	4	1	1	3	0.33333	1	3
5	0.28571	2	4	1	1	3	0.33333	1	3
6	0.28571	2	4	1	1	3	0.33333	1	3
7	0.33333	3	7	2	1	3	0.33333	1	3
8	0.33333	3	7	2	1	3	0.33333	1	3
9	0.33333	3	7	2	1	3	0.33333	1	3
10	0.33333	3	7	2	1	3	0.33333	1	3
11	0.33333	3	7	2	1	3	0.33333	1	3
12	0.34286	5	12	3	2	3	0.33333	1	3
13	0.34286	5	12	3	2	3	0.33333	1	3
14	0.34286	5	12	3	2	3	0.33333	1	3
15	0.34286	5	12	3	2	3	0.33333	1	3
16	0.34286	5	12	3	2	3	0.33333	1	3
17	0.34286	5	12	3	2	3	0.33333	1	3
18	0.34286	5	12	3	2	3	0.33333	1	3
19	0.34286	5	12	3	2	3	0.33333	1	3
20	0.35714	8	20	5	3	3	0.33333	1	3
21	0.35714	8	20	5	3	3	0.33333	1	3
22	0.35714	8	20	5	3	3	0.33333	1	3
23	0.35714	8	20	5	3	3	0.33333	1	3
24	0.35714	8	20	5	3	3	0.33333	1	3
25	0.35714	8	20	5	3	3	0.33333	1	3
26	0.35714	8	20	5	3	3	0.33333	1	3
27	0.35714	8	20	5	3	3	0.33333	1	3
28	0.36364	11	28	7	4	3	0.33333	1	3


==> DoF616.txt <==
order	d	Rsum	b	dnoCSIT	BnoCSIT	RsumnoCSIT	dv	Rsumv	bv	dh	Rsumh	bh
2	0.28571	21	6	0.16667	1	6	0.22222	45	2	0.21429	140	30
3	0.28571	21	6	0.16667	1	6	0.22222	45	2	0.27778	540	150
4	0.28571	21	6	0.16667	1	6	0.22222	45	2	0.30303	495	150
5	0.28571	21	6	0.16667	1	6	0.22222	45	2	0.31315	1437	450
6	0.28571	21	6	0.16667	1	6	0.22222	45	2	0.31646	1422	450


==> DoF753.txt <==
Bmax	d	Rsum	b	R1	R2	G	dnoCSIT	BnoCSIT	RsumnoCSIT	dv	Rsumv	bv	R1v	R2v
1	0	0	0	0	0	0	0.33333	1	3	0	0	0	0	0
2	0	0	0	0	0	0	0.33333	1	3	0	0	0	0	0
3	0	0	0	0	0	0	0.33333	1	3	0	0	0	0	0
4	0	0	0	0	0	0	0.33333	1	3	0	0	0	0	0
5	0	0	0	0	0	0	0.33333	1	3	0	0	0	0	0
6	0.2	6	6	1	1	2	0.33333	1	3	0.26667	9	12	1	1
7	0.23333	6	7	1	1	2	0.33333	1	3	0.31111	9	14	1	1
8	0.23333	6	7	1	1	2	0.33333	1	3	0.31111	9	14	1	1
9	0.23333	6	7	1	1	2	0.33333	1	3	0.31111	9	14	1	1
10	0.23333	6	7	1	1	2	0.33333	1	3	0.31111	9	14	1	1
11	0.31429	7	11	2	1	3	0.33333	1	3	0.31111	9	22	1	1
12	0.34286	7	12	2	1	3	0.33333	1	3	0.32	15	24	2	1
13	0.37143	7	13	2	1	3	0.33333	1	3	0.34667	15	26	2	1
14	0.4	7	14	2	1	3	0.33333	1	3	0.37333	15	28	2	1
15	0.4	7	14	2	1	3	0.33333	1	3	0.37333	15	28	2	1
16	0.4	7	14	2	1	3	0.33333	1	3	0.37333	15	28	2	1
17	0.4	7	14	2	1	3	0.33333	1	3	0.37333	15	28	2	1
18	0.4	7	14	2	1	3	0.33333	1	3	0.37333	15	28	2	1
19	0.4	7	14	2	1	3	0.33333	1	3	0.37333	15	28	2	1
20	0.4	7	14	2	1	3	0.33333	1	3	0.38095	21	28	3	1
21	0.4	7	14	2	1	3	0.33333	1	3	0.38095	21	28	3	1
22	0.4	7	14	2	1	3	0.33333	1	3	0.38095	21	28	3	1
23	0.4	7	14	2	1	3	0.33333	1	3	0.38095	21	28	3	1
24	0.4	7	14	2	1	3	0.33333	1	3	0.38095	21	28	3	1
25	0.4	7	14	2	1	3	0.33333	1	3	0.38095	21	28	3	1


==> DoFs.txt <==
ro	dprop
0.2	0.16667
0.21	0.17143
0.22	0.17143
0.23	0.17143
0.24	0.17143
0.25	0.17143
0.26	0.17196
0.27	0.17361
0.28	0.17361
0.29	0.17361
0.3	0.17361
0.31	0.17361
0.32	0.17361
0.33	0.17361
0.34	0.17361
0.35	0.17361
0.36	0.17647
0.37	0.17778
0.38	0.17778
0.39	0.17778
0.4	0.17778
0.41	0.17778
0.42	0.17778
0.43	0.17778
0.44	0.17778
0.45	0.17778
0.46	0.17778
0.47	0.17778
0.48	0.17778
0.49	0.17778
0.5	0.17778
0.51	0.17778
0.52	0.17778
0.53	0.17778
0.54	0.17778
0.55	0.17778
0.56	0.17949
0.57	0.18153
0.58	0.18354
0.59	0.18553
0.6	0.1875
0.61	0.1875
0.62	0.1875
0.63	0.1875
0.64	0.1875
0.65	0.1875
0.66	0.1875
0.67	0.1875
0.68	0.1875
0.69	0.1875
0.7	0.1875
0.71	0.1875
0.72	0.1875
0.73	0.1875
0.74	0.1875
0.75	0.1875
0.76	0.1875
0.77	0.1875
0.78	0.1875
0.79	0.19159
0.8	0.19355
0.81	0.19355
0.82	0.19355
0.83	0.19355
0.84	0.19355
0.85	0.19355
0.86	0.19355
0.87	0.19355
0.88	0.19355
0.89	0.19355
0.9	0.19355
0.91	0.19355
0.92	0.19355
0.93	0.19355
0.94	0.19355
0.95	0.19355
0.96	0.19355
0.97	0.19355
0.98	0.19355
0.99	0.19355
1	0.19355
1.01	0.19355
1.02	0.19355
1.03	0.19355
1.04	0.19355
1.05	0.19355
1.06	0.19355
1.07	0.19355
1.08	0.19355
1.09	0.19355
1.1	0.19355
1.11	0.19355
1.12	0.19355
1.13	0.19355
1.14	0.19355
1.15	0.19355
1.16	0.19355
1.17	0.19355
1.18	0.19355
1.19	0.19355
1.2	0.19355
1.21	0.19355
1.22	0.19476
1.23	0.19598
1.24	0.1972
1.25	0.19841
1.26	0.19962
1.27	0.20082
1.28	0.20202
1.29	0.20321
1.3	0.2044
1.31	0.20559
1.32	0.20588
1.33	0.20588
1.34	0.20588
1.35	0.2069
1.36	0.20795
1.37	0.209
1.38	0.21005
1.39	0.21109
1.4	0.21212
1.41	0.21315
1.42	0.21418
1.43	0.2152
1.44	0.21622
1.45	0.21723
1.46	0.21824
1.47	0.21924
1.48	0.21986
1.49	0.21986
1.5	0.21986
1.51	0.21986
1.52	0.21986
1.53	0.21986
1.54	0.21986
1.55	0.21986
1.56	0.21986
1.57	0.21989
1.58	0.22067
1.59	0.22145
1.6	0.22222
1.61	0.22299
1.62	0.22376
1.63	0.22452
1.64	0.22527
1.65	0.22603
1.66	0.22678
1.67	0.22752
1.68	0.22826
1.69	0.229
1.7	0.22973
1.71	0.23046
1.72	0.23118
1.73	0.2319
1.74	0.23262
1.75	0.23333
1.76	0.23404
1.77	0.23475
1.78	0.23545
1.79	0.23615
1.8	0.23684
1.81	0.23753
1.82	0.23822
1.83	0.2389
1.84	0.23958
1.85	0.24026
1.86	0.24093
1.87	0.2416
1.88	0.24227
1.89	0.24293
1.9	0.24359
1.91	0.24419
1.92	0.24419
1.93	0.24419
1.94	0.24419
1.95	0.24419
1.96	0.24419
1.97	0.24419
1.98	0.24419
1.99	0.24419
2	0.24419
2.01	0.24419
2.02	0.24419
2.03	0.24419
2.04	0.24419
2.05	0.24419
2.06	0.24419
2.07	0.24419
2.08	0.24419
2.09	0.24419
2.1	0.24419
2.11	0.24419
2.12	0.24419
2.13	0.24419
2.14	0.24419
2.15	0.24419
2.16	0.24419
2.17	0.24419
2.18	0.24419
2.19	0.24419
2.2	0.24419
2.21	0.24419
2.22	0.24419
2.23	0.24419
2.24	0.24419
2.25	0.24419
2.26	0.24419
2.27	0.24419
2.28	0.24419
2.29	0.24419
2.3	0.24419
2.31	0.24419
2.32	0.24419
2.33	0.24419
2.34	0.24419
2.35	0.24419
2.36	0.24419
2.37	0.24419
2.38	0.24419
2.39	0.24419
2.4	0.24419
2.41	0.24419
2.42	0.24419
2.43	0.24419
2.44	0.24419
2.45	0.24419
2.46	0.24419
2.47	0.24419
2.48	0.24419
2.49	0.24419
2.5	0.24419
2.51	0.24419
2.52	0.24419
2.53	0.24419
2.54	0.24419
2.55	0.24419
2.56	0.24419
2.57	0.24419
2.58	0.24419
2.59	0.24419
2.6	0.24419
2.61	0.24419
2.62	0.24419
2.63	0.24419
2.64	0.24419
2.65	0.24419
2.66	0.24419
2.67	0.24419
2.68	0.24419
2.69	0.24419
2.7	0.24419
2.71	0.24419
2.72	0.24419
2.73	0.24419
2.74	0.24421
2.75	0.24444
2.76	0.24468
2.77	0.24492
2.78	0.24515
2.79	0.24538
2.8	0.24561
2.81	0.24584
2.82	0.24607
2.83	0.2463
2.84	0.24653
2.85	0.24675
2.86	0.24698
2.87	0.2472
2.88	0.24742
2.89	0.24764
2.9	0.24786
2.91	0.24808
2.92	0.2483
2.93	0.24852
2.94	0.24873
2.95	0.24895
2.96	0.24916
2.97	0.24937
2.98	0.24958
2.99	0.24979
3	0.25
3.01	0.25021
3.02	0.25041
3.03	0.25062
3.04	0.25083
3.05	0.25103
3.06	0.25123
3.07	0.25143
3.08	0.25163
3.09	0.25183
3.1	0.25203
3.11	0.25223
3.12	0.25243
3.13	0.25262
3.14	0.25282
3.15	0.25301
3.16	0.25321
3.17	0.2534
3.18	0.25359
3.19	0.25378
3.2	0.25397
3.21	0.25416
3.22	0.25434
3.23	0.25453
3.24	0.25472
3.25	0.2549
3.26	0.25509
3.27	0.25527
3.28	0.25545
3.29	0.25563
3.3	0.25581
3.31	0.25599
3.32	0.25617
3.33	0.25635
3.34	0.25653
3.35	0.2567
3.36	0.25688
3.37	0.25706
3.38	0.25723
3.39	0.2574
3.4	0.25758
3.41	0.25775
3.42	0.25792
3.43	0.25809
3.44	0.25826
3.45	0.25843
3.46	0.25859
3.47	0.25876
3.48	0.25893
3.49	0.25909
3.5	0.25926
3.51	0.25942
3.52	0.25959
3.53	0.25975
3.54	0.25991
3.55	0.26007
3.56	0.26023
3.57	0.26039
3.58	0.26055
3.59	0.26071
3.6	0.26087
3.61	0.26103
3.62	0.26118
3.63	0.26134
3.64	0.26149
3.65	0.26165
3.66	0.2618
3.67	0.26196
3.68	0.26211
3.69	0.26226
3.7	0.26241
3.71	0.26256
3.72	0.26271
3.73	0.26286
3.74	0.26301
3.75	0.26316
3.76	0.26331
3.77	0.26345
3.78	0.2636
3.79	0.26374
3.8	0.26389
3.81	0.26403
3.82	0.26418
3.83	0.26432
3.84	0.26446
3.85	0.2646
3.86	0.26475
3.87	0.26489
3.88	0.26503
3.89	0.26517
3.9	0.26531
3.91	0.26544
3.92	0.26558
3.93	0.26572
3.94	0.26586
3.95	0.26599
3.96	0.26613
3.97	0.26626
3.98	0.2664
3.99	0.26653
4	0.26667
4.01	0.2668
4.02	0.26693
4.03	0.26706
4.04	0.2672
4.05	0.26733
4.06	0.26746
4.07	0.26759
4.08	0.26772
4.09	0.26785
4.1	0.26797
4.11	0.2681
4.12	0.26823
4.13	0.26836
4.14	0.26848
4.15	0.26861
4.16	0.26873
4.17	0.26886
4.18	0.26898
4.19	0.26911
4.2	0.26923
4.21	0.26935
4.22	0.26948
4.23	0.2696
4.24	0.26972
4.25	0.26984
4.26	0.26996
4.27	0.27008
4.28	0.2702
4.29	0.27032
4.3	0.27044
4.31	0.27056
4.32	0.27068
4.33	0.27079
4.34	0.27091
4.35	0.27103
4.36	0.27114
4.37	0.27126
4.38	0.27138
4.39	0.27149
4.4	0.2716
4.41	0.27172
4.42	0.27183
4.43	0.27195
4.44	0.27206
4.45	0.27217
4.46	0.27228
4.47	0.27239
4.48	0.27251
4.49	0.27262
4.5	0.27273
4.51	0.27284
4.52	0.27295
4.53	0.27306
4.54	0.27316
4.55	0.27327
4.56	0.27338
4.57	0.27349
4.58	0.2736
4.59	0.2737
4.6	0.27381
4.61	0.27392
4.62	0.27402
4.63	0.27413
4.64	0.27423
4.65	0.27434
4.66	0.27444
4.67	0.27454
4.68	0.27465
4.69	0.27475
4.7	0.27485
4.71	0.27496
4.72	0.27506
4.73	0.27516
4.74	0.27526
4.75	0.27536
4.76	0.27546
4.77	0.27556
4.78	0.27566
4.79	0.27576
4.8	0.27586
4.81	0.27596
4.82	0.27606
4.83	0.27616
4.84	0.27626
4.85	0.27635
4.86	0.27645
4.87	0.27655
4.88	0.27664
4.89	0.27674
4.9	0.27684
4.91	0.27693
4.92	0.27703
4.93	0.27712
4.94	0.27722
4.95	0.27731
4.96	0.2774
4.97	0.2775
4.98	0.27759
4.99	0.27769
5	0.27778
5.01	0.27787
5.02	0.27796
5.03	0.27805
5.04	0.27815
5.05	0.27824
5.06	0.27833
5.07	0.27842
5.08	0.27851
5.09	0.2786
5.1	0.27869
5.11	0.27878
5.12	0.27887
5.13	0.27896
5.14	0.27904
5.15	0.27913
5.16	0.27922
5.17	0.27931
5.18	0.2794
5.19	0.27948
5.2	0.27957
5.21	0.27966
5.22	0.27974
5.23	0.27983
5.24	0.27991
5.25	0.28
5.26	0.28009
5.27	0.28017
5.28	0.28025
5.29	0.28034
5.3	0.28042
5.31	0.28051
5.32	0.28059
5.33	0.28067
5.34	0.28076
5.35	0.28084
5.36	0.28092
5.37	0.281
5.38	0.28109
5.39	0.28117
5.4	0.28125
5.41	0.28133
5.42	0.28141
5.43	0.28149
5.44	0.28157
5.45	0.28165
5.46	0.28173
5.47	0.28181
5.48	0.28189
5.49	0.28197
5.5	0.28205
5.51	0.28213
5.52	0.28221
5.53	0.28229
5.54	0.28236
5.55	0.28244
5.56	0.28252
5.57	0.2826
5.58	0.28267
5.59	0.28275
5.6	0.28283
5.61	0.2829
5.62	0.28298
5.63	0.28306
5.64	0.28313
5.65	0.28321
5.66	0.28328
5.67	0.28336
5.68	0.28343
5.69	0.28351
5.7	0.28358
5.71	0.28366
5.72	0.28373
5.73	0.2838
5.74	0.28388
5.75	0.28395
5.76	0.28402
5.77	0.2841
5.78	0.28417
5.79	0.28424
5.8	0.28431
5.81	0.28439
5.82	0.28446
5.83	0.28453
5.84	0.2846
5.85	0.28467
5.86	0.28474
5.87	0.28481
5.88	0.28488
5.89	0.28495
5.9	0.28502
5.91	0.28509
5.92	0.28516
5.93	0.28523
5.94	0.2853
5.95	0.28537
5.96	0.28544
5.97	0.28551
5.98	0.28558
5.99	0.28565
6	0.28571
6.01	0.28571
6.02	0.28571
6.03	0.28571
6.04	0.28571
6.05	0.28571
6.06	0.28571
6.07	0.28571
6.08	0.28571
6.09	0.28571
6.1	0.28571
6.11	0.28571
6.12	0.28571
6.13	0.28571
6.14	0.28571
6.15	0.28571
6.16	0.28571
6.17	0.28571
6.18	0.28571
6.19	0.28571
6.2	0.28571
6.21	0.28571
6.22	0.28571
6.23	0.28571
6.24	0.28571
6.25	0.28571
6.26	0.28571
6.27	0.28571
6.28	0.28571
6.29	0.28571
6.3	0.28571
6.31	0.28571
6.32	0.28571
6.33	0.28571
6.34	0.28571
6.35	0.28571
6.36	0.28571
6.37	0.28571
6.38	0.28571
6.39	0.28571
6.4	0.28571
6.41	0.28571
6.42	0.28571
6.43	0.28571
6.44	0.28571
6.45	0.28571
6.46	0.28571
6.47	0.28571
6.48	0.28571
6.49	0.28571
6.5	0.28571


==> DoFsota.txt <==
ro	dprev	dout
0.2	0.16667	0.16667
0.21	0.16667	0.175
0.22	0.16667	0.18033
0.23	0.16667	0.18699
0.24	0.16667	0.19355
0.25	0.16667	0.2
0.26	0.16667	0.20635
0.27	0.16667	0.2126
0.28	0.16667	0.21875
0.29	0.16667	0.22481
0.3	0.16667	0.23077
0.31	0.16667	0.23664
0.32	0.16667	0.24242
0.33	0.16667	0.24812
0.34	0.16667	0.25373
0.35	0.16667	0.25926
0.36	0.16667	0.26471
0.37	0.16667	0.27007
0.38	0.16667	0.27536
0.39	0.16667	0.28058
0.4	0.16667	0.28571
0.41	0.16667	0.29078
0.42	0.16667	0.29577
0.43	0.16667	0.3007
0.44	0.16667	0.30556
0.45	0.16667	0.31034
0.46	0.16667	0.31507
0.47	0.16667	0.31973
0.48	0.16667	0.32432
0.49	0.16667	0.32886
0.5	0.16667	0.33333
0.51	0.16667	0.33775
0.52	0.16667	0.34211
0.53	0.16667	0.34641
0.54	0.16667	0.35065
0.55	0.16667	0.35484
0.56	0.16667	0.35897
0.57	0.16667	0.36306
0.58	0.16667	0.36709
0.59	0.16667	0.37107
0.6	0.16667	0.375
0.61	0.16667	0.37888
0.62	0.16667	0.38272
0.63	0.16667	0.3865
0.64	0.16667	0.39024
0.65	0.16667	0.39394
0.66	0.16667	0.39759
0.67	0.16667	0.4012
0.68	0.16667	0.40476
0.69	0.16667	0.40816
0.7	0.16667	0.40816
0.71	0.16667	0.40816
0.72	0.16667	0.40816
0.73	0.16667	0.40816
0.74	0.16667	0.40816
0.75	0.16667	0.40816
0.76	0.16667	0.40816
0.77	0.16667	0.40816
0.78	0.16667	0.40816
0.79	0.16667	0.40816
0.8	0.16667	0.40816
0.81	0.16667	0.40816
0.82	0.16667	0.40816
0.83	0.16667	0.40816
0.84	0.1685	0.40816
0.85	0.17051	0.40816
0.86	0.17251	0.40816
0.87	0.17452	0.40816
0.88	0.17652	0.40816
0.89	0.17853	0.40816
0.9	0.18054	0.40816
0.91	0.18254	0.40816
0.92	0.18455	0.40816
0.93	0.18655	0.40816
0.94	0.18856	0.40816
0.95	0.19057	0.40816
0.96	0.19257	0.40816
0.97	0.19458	0.40816
0.98	0.19658	0.40816
0.99	0.19859	0.40816
1	0.2006	0.40816
1.01	0.2006	0.40816
1.02	0.2006	0.40816
1.03	0.2006	0.40816
1.04	0.2006	0.40816
1.05	0.2006	0.40816
1.06	0.2006	0.40816
1.07	0.2006	0.40816
1.08	0.2006	0.40816
1.09	0.2006	0.40816
1.1	0.2006	0.40816
1.11	0.2006	0.40816
1.12	0.2006	0.40816
1.13	0.2006	0.40816
1.14	0.2006	0.40816
1.15	0.2006	0.40816
1.16	0.2006	0.40816
1.17	0.2006	0.40816
1.18	0.2006	0.40816
1.19	0.2006	0.40816
1.2	0.2006	0.40816
1.21	0.2006	0.40816
1.22	0.2006	0.40816
1.23	0.2006	0.40816
1.24	0.2006	0.40816
1.25	0.2006	0.40816
1.26	0.2006	0.40816
1.27	0.2006	0.40816
1.28	0.2006	0.40816
1.29	0.2006	0.40816
1.3	0.2006	0.40816
1.31	0.2006	0.40816
1.32	0.2006	0.40816
1.33	0.2006	0.40816
1.34	0.2006	0.40816
1.35	0.2006	0.40816
1.36	0.2006	0.40816
1.37	0.2006	0.40816
1.38	0.2006	0.40816
1.39	0.2006	0.40816
1.4	0.2006	0.40816
1.41	0.2006	0.40816
1.42	0.2006	0.40816
1.43	0.2006	0.40816
1.44	0.2006	0.40816
1.45	0.2006	0.40816
1.46	0.2006	0.40816
1.47	0.2006	0.40816
1.48	0.2006	0.40816
1.49	0.2006	0.40816
1.5	0.2006	0.40816
1.51	0.2006	0.40816
1.52	0.20106	0.40816
1.53	0.20158	0.40816
1.54	0.2021	0.40816
1.55	0.20261	0.40816
1.56	0.20313	0.40816
1.57	0.20363	0.40816
1.58	0.20413	0.40816
1.59	0.20463	0.40816
1.6	0.20513	0.40816
1.61	0.20562	0.40816
1.62	0.20611	0.40816
1.63	0.20659	0.40816
1.64	0.20707	0.40816
1.65	0.20755	0.40816
1.66	0.20802	0.40816
1.67	0.20849	0.40816
1.68	0.20896	0.40816
1.69	0.20942	0.40816
1.7	0.20988	0.40816
1.71	0.21033	0.40816
1.72	0.21078	0.40816
1.73	0.21123	0.40816
1.74	0.21168	0.40816
1.75	0.21212	0.40816
1.76	0.21256	0.40816
1.77	0.213	0.40816
1.78	0.21343	0.40816
1.79	0.21386	0.40816
1.8	0.21429	0.40816
1.81	0.21471	0.40816
1.82	0.21513	0.40816
1.83	0.21555	0.40816
1.84	0.21596	0.40816
1.85	0.21637	0.40816
1.86	0.21678	0.40816
1.87	0.21719	0.40816
1.88	0.21759	0.40816
1.89	0.21799	0.40816
1.9	0.21839	0.40816
1.91	0.21879	0.40816
1.92	0.21918	0.40816
1.93	0.21957	0.40816
1.94	0.21995	0.40816
1.95	0.22034	0.40816
1.96	0.22072	0.40816
1.97	0.2211	0.40816
1.98	0.22148	0.40816
1.99	0.22185	0.40816
2	0.22222	0.40816
2.01	0.22222	0.40816
2.02	0.22222	0.40816
2.03	0.22222	0.40816
2.04	0.22222	0.40816
2.05	0.22222	0.40816
2.06	0.22222	0.40816
2.07	0.22222	0.40816
2.08	0.22222	0.40816
2.09	0.22222	0.40816
2.1	0.22222	0.40816
2.11	0.22222	0.40816
2.12	0.22222	0.40816
2.13	0.22222	0.40816
2.14	0.22222	0.40816
2.15	0.22222	0.40816
2.16	0.22222	0.40816
2.17	0.22222	0.40816
2.18	0.22222	0.40816
2.19	0.22222	0.40816
2.2	0.22222	0.40816
2.21	0.22222	0.40816
2.22	0.22222	0.40816
2.23	0.22222	0.40816
2.24	0.22222	0.40816
2.25	0.22222	0.40816
2.26	0.22222	0.40816
2.27	0.22222	0.40816
2.28	0.22222	0.40816
2.29	0.22222	0.40816
2.3	0.22222	0.40816
2.31	0.22222	0.40816
2.32	0.22222	0.40816
2.33	0.22222	0.40816
2.34	0.22222	0.40816
2.35	0.22222	0.40816
2.36	0.22222	0.40816
2.37	0.22222	0.40816
2.38	0.22222	0.40816
2.39	0.22222	0.40816
2.4	0.22222	0.40816
2.41	0.22222	0.40816
2.42	0.22222	0.40816
2.43	0.22222	0.40816
2.44	0.22222	0.40816
2.45	0.22222	0.40816
2.46	0.22222	0.40816
2.47	0.22222	0.40816
2.48	0.22222	0.40816
2.49	0.22222	0.40816
2.5	0.22222	0.40816
2.51	0.22222	0.40816
2.52	0.22222	0.40816
2.53	0.22222	0.40816
2.54	0.22222	0.40816
2.55	0.22222	0.40816
2.56	0.22222	0.40816
2.57	0.22222	0.40816
2.58	0.22222	0.40816
2.59	0.22222	0.40816
2.6	0.22222	0.40816
2.61	0.22222	0.40816
2.62	0.22222	0.40816
2.63	0.22222	0.40816
2.64	0.22222	0.40816
2.65	0.22222	0.40816
2.66	0.22222	0.40816
2.67	0.22222	0.40816
2.68	0.22222	0.40816
2.69	0.22222	0.40816
2.7	0.22222	0.40816
2.71	0.22222	0.40816
2.72	0.22222	0.40816
2.73	0.22222	0.40816
2.74	0.22222	0.40816
2.75	0.22222	0.40816
2.76	0.22222	0.40816
2.77	0.22222	0.40816
2.78	0.22222	0.40816
2.79	0.22222	0.40816
2.8	0.22222	0.40816
2.81	0.22222	0.40816
2.82	0.22222	0.40816
2.83	0.22222	0.40816
2.84	0.22222	0.40816
2.85	0.22222	0.40816
2.86	0.22222	0.40816
2.87	0.22222	0.40816
2.88	0.22222	0.40816
2.89	0.22222	0.40816
2.9	0.22222	0.40816
2.91	0.22222	0.40816
2.92	0.22222	0.40816
2.93	0.22222	0.40816
2.94	0.22222	0.40816
2.95	0.22222	0.40816
2.96	0.22222	0.40816
2.97	0.22222	0.40816
2.98	0.22222	0.40816
2.99	0.22222	0.40816
3	0.22222	0.40816
3.01	0.22222	0.40816
3.02	0.22222	0.40816
3.03	0.22222	0.40816
3.04	0.22222	0.40816
3.05	0.22222	0.40816
3.06	0.22222	0.40816
3.07	0.22222	0.40816
3.08	0.22222	0.40816
3.09	0.22222	0.40816
3.1	0.22222	0.40816
3.11	0.22222	0.40816
3.12	0.22222	0.40816
3.13	0.22222	0.40816
3.14	0.22222	0.40816
3.15	0.22222	0.40816
3.16	0.22222	0.40816
3.17	0.22222	0.40816
3.18	0.22222	0.40816
3.19	0.22222	0.40816
3.2	0.22222	0.40816
3.21	0.22222	0.40816
3.22	0.22222	0.40816
3.23	0.22222	0.40816
3.24	0.22222	0.40816
3.25	0.22222	0.40816
3.26	0.22222	0.40816
3.27	0.22222	0.40816
3.28	0.22222	0.40816
3.29	0.22222	0.40816
3.3	0.22222	0.40816
3.31	0.22222	0.40816
3.32	0.22222	0.40816
3.33	0.22222	0.40816
3.34	0.22222	0.40816
3.35	0.22222	0.40816
3.36	0.22222	0.40816
3.37	0.22222	0.40816
3.38	0.22222	0.40816
3.39	0.22222	0.40816
3.4	0.22222	0.40816
3.41	0.22222	0.40816
3.42	0.22222	0.40816
3.43	0.22222	0.40816
3.44	0.22222	0.40816
3.45	0.22222	0.40816
3.46	0.22222	0.40816
3.47	0.22222	0.40816
3.48	0.22222	0.40816
3.49	0.22222	0.40816
3.5	0.22222	0.40816
3.51	0.22222	0.40816
3.52	0.22222	0.40816
3.53	0.22222	0.40816
3.54	0.22222	0.40816
3.55	0.22222	0.40816
3.56	0.22222	0.40816
3.57	0.22222	0.40816
3.58	0.22222	0.40816
3.59	0.22222	0.40816
3.6	0.22222	0.40816
3.61	0.22222	0.40816
3.62	0.22222	0.40816
3.63	0.22222	0.40816
3.64	0.22222	0.40816
3.65	0.22222	0.40816
3.66	0.22222	0.40816
3.67	0.22222	0.40816
3.68	0.22222	0.40816
3.69	0.22222	0.40816
3.7	0.22222	0.40816
3.71	0.22222	0.40816
3.72	0.22222	0.40816
3.73	0.22222	0.40816
3.74	0.22222	0.40816
3.75	0.22222	0.40816
3.76	0.22222	0.40816
3.77	0.22222	0.40816
3.78	0.22222	0.40816
3.79	0.22222	0.40816
3.8	0.22222	0.40816
3.81	0.22222	0.40816
3.82	0.22222	0.40816
3.83	0.22222	0.40816
3.84	0.22222	0.40816
3.85	0.22222	0.40816
3.86	0.22222	0.40816
3.87	0.22222	0.40816
3.88	0.22222	0.40816
3.89	0.22222	0.40816
3.9	0.22222	0.40816
3.91	0.22222	0.40816
3.92	0.22222	0.40816
3.93	0.22222	0.40816
3.94	0.22222	0.40816
3.95	0.22222	0.40816
3.96	0.22222	0.40816
3.97	0.22222	0.40816
3.98	0.22222	0.40816
3.99	0.22222	0.40816
4	0.22222	0.40816
4.01	0.22222	0.40816
4.02	0.22222	0.40816
4.03	0.22222	0.40816
4.04	0.22222	0.40816
4.05	0.22222	0.40816
4.06	0.22222	0.40816
4.07	0.22222	0.40816
4.08	0.22222	0.40816
4.09	0.22222	0.40816
4.1	0.22222	0.40816
4.11	0.22222	0.40816
4.12	0.22222	0.40816
4.13	0.22222	0.40816
4.14	0.22222	0.40816
4.15	0.22222	0.40816
4.16	0.22222	0.40816
4.17	0.22222	0.40816
4.18	0.22222	0.40816
4.19	0.22222	0.40816
4.2	0.22222	0.40816
4.21	0.22222	0.40816
4.22	0.22222	0.40816
4.23	0.22222	0.40816
4.24	0.22222	0.40816
4.25	0.22222	0.40816
4.26	0.22222	0.40816
4.27	0.22222	0.40816
4.28	0.22222	0.40816
4.29	0.22222	0.40816
4.3	0.22222	0.40816
4.31	0.22222	0.40816
4.32	0.22222	0.40816
4.33	0.22222	0.40816
4.34	0.22222	0.40816
4.35	0.22222	0.40816
4.36	0.22222	0.40816
4.37	0.22222	0.40816
4.38	0.22222	0.40816
4.39	0.22222	0.40816
4.4	0.22222	0.40816
4.41	0.22222	0.40816
4.42	0.22222	0.40816
4.43	0.22222	0.40816
4.44	0.22222	0.40816
4.45	0.22222	0.40816
4.46	0.22222	0.40816
4.47	0.22222	0.40816
4.48	0.22222	0.40816
4.49	0.22222	0.40816
4.5	0.22222	0.40816
4.51	0.22222	0.40816
4.52	0.22222	0.40816
4.53	0.22222	0.40816
4.54	0.22222	0.40816
4.55	0.22222	0.40816
4.56	0.22222	0.40816
4.57	0.22222	0.40816
4.58	0.22222	0.40816
4.59	0.22222	0.40816
4.6	0.22222	0.40816
4.61	0.22222	0.40816
4.62	0.22222	0.40816
4.63	0.22222	0.40816
4.64	0.22222	0.40816
4.65	0.22222	0.40816
4.66	0.22222	0.40816
4.67	0.22222	0.40816
4.68	0.22222	0.40816
4.69	0.22222	0.40816
4.7	0.22222	0.40816
4.71	0.22222	0.40816
4.72	0.22222	0.40816
4.73	0.22222	0.40816
4.74	0.22222	0.40816
4.75	0.22222	0.40816
4.76	0.22222	0.40816
4.77	0.22222	0.40816
4.78	0.22222	0.40816
4.79	0.22222	0.40816
4.8	0.22222	0.40816
4.81	0.22222	0.40816
4.82	0.22222	0.40816
4.83	0.22222	0.40816
4.84	0.22222	0.40816
4.85	0.22222	0.40816
4.86	0.22222	0.40816
4.87	0.22222	0.40816
4.88	0.22222	0.40816
4.89	0.22222	0.40816
4.9	0.22222	0.40816
4.91	0.22222	0.40816
4.92	0.22222	0.40816
4.93	0.22222	0.40816
4.94	0.22222	0.40816
4.95	0.22222	0.40816
4.96	0.22222	0.40816
4.97	0.22222	0.40816
4.98	0.22222	0.40816
4.99	0.22222	0.40816
5	0.22222	0.40816
5.01	0.31646	0.40816
5.02	0.31646	0.40816
5.03	0.31646	0.40816
5.04	0.31646	0.40816
5.05	0.31646	0.40816
5.06	0.31646	0.40816
5.07	0.31646	0.40816
5.08	0.31646	0.40816
5.09	0.31646	0.40816
5.1	0.31646	0.40816
5.11	0.31646	0.40816
5.12	0.31646	0.40816
5.13	0.31646	0.40816
5.14	0.31646	0.40816
5.15	0.31646	0.40816
5.16	0.31646	0.40816
5.17	0.31646	0.40816
5.18	0.31646	0.40816
5.19	0.31646	0.40816
5.2	0.31646	0.40816
5.21	0.31646	0.40816
5.22	0.31646	0.40816
5.23	0.31646	0.40816
5.24	0.31646	0.40816
5.25	0.31646	0.40816
5.26	0.31646	0.40816
5.27	0.31646	0.40816
5.28	0.31646	0.40816
5.29	0.31646	0.40816
5.3	0.31646	0.40816
5.31	0.31646	0.40816
5.32	0.31646	0.40816
5.33	0.31646	0.40816
5.34	0.31646	0.40816
5.35	0.31646	0.40816
5.36	0.31646	0.40816
5.37	0.31646	0.40816
5.38	0.31646	0.40816
5.39	0.31646	0.40816
5.4	0.31646	0.40816
5.41	0.31646	0.40816
5.42	0.31646	0.40816
5.43	0.31646	0.40816
5.44	0.31646	0.40816
5.45	0.31646	0.40816
5.46	0.31646	0.40816
5.47	0.31646	0.40816
5.48	0.31646	0.40816
5.49	0.31646	0.40816
5.5	0.31646	0.40816
5.51	0.31646	0.40816
5.52	0.31646	0.40816
5.53	0.31646	0.40816
5.54	0.31646	0.40816
5.55	0.31646	0.40816
5.56	0.31646	0.40816
5.57	0.31646	0.40816
5.58	0.31646	0.40816
5.59	0.31646	0.40816
5.6	0.31646	0.40816
5.61	0.31646	0.40816
5.62	0.31646	0.40816
5.63	0.31646	0.40816
5.64	0.31646	0.40816
5.65	0.31646	0.40816
5.66	0.31646	0.40816
5.67	0.31646	0.40816
5.68	0.31646	0.40816
5.69	0.31646	0.40816
5.7	0.31646	0.40816
5.71	0.31646	0.40816
5.72	0.31646	0.40816
5.73	0.31646	0.40816
5.74	0.31646	0.40816
5.75	0.31646	0.40816
5.76	0.31646	0.40816
5.77	0.31646	0.40816
5.78	0.31646	0.40816
5.79	0.31646	0.40816
5.8	0.31646	0.40816
5.81	0.31646	0.40816
5.82	0.31646	0.40816
5.83	0.31646	0.40816
5.84	0.31646	0.40816
5.85	0.31646	0.40816
5.86	0.31646	0.40816
5.87	0.31646	0.40816
5.88	0.31646	0.40816
5.89	0.31646	0.40816
5.9	0.31646	0.40816
5.91	0.31646	0.40816
5.92	0.31646	0.40816
5.93	0.31646	0.40816
5.94	0.31646	0.40816
5.95	0.31646	0.40816
5.96	0.31646	0.40816
5.97	0.31646	0.40816
5.98	0.31646	0.40816
5.99	0.31646	0.40816
6	0.31646	0.40816
6.01	0.31646	0.40816
6.02	0.31646	0.40816
6.03	0.31646	0.40816
6.04	0.31646	0.40816
6.05	0.31646	0.40816
6.06	0.31646	0.40816
6.07	0.31646	0.40816
6.08	0.31646	0.40816
6.09	0.31646	0.40816
6.1	0.31646	0.40816
6.11	0.31646	0.40816
6.12	0.31646	0.40816
6.13	0.31646	0.40816
6.14	0.31646	0.40816
6.15	0.31646	0.40816
6.16	0.31646	0.40816
6.17	0.31646	0.40816
6.18	0.31646	0.40816
6.19	0.31646	0.40816
6.2	0.31646	0.40816
6.21	0.31646	0.40816
6.22	0.31646	0.40816
6.23	0.31646	0.40816
6.24	0.31646	0.40816
6.25	0.31646	0.40816
6.26	0.31646	0.40816
6.27	0.31646	0.40816
6.28	0.31646	0.40816
6.29	0.31646	0.40816
6.3	0.31646	0.40816
6.31	0.31646	0.40816
6.32	0.31646	0.40816
6.33	0.31646	0.40816
6.34	0.31646	0.40816
6.35	0.31646	0.40816
6.36	0.31646	0.40816
6.37	0.31646	0.40816
6.38	0.31646	0.40816
6.39	0.31646	0.40816
6.4	0.31646	0.40816
6.41	0.31646	0.40816
6.42	0.31646	0.40816
6.43	0.31646	0.40816
6.44	0.31646	0.40816
6.45	0.31646	0.40816
6.46	0.31646	0.40816
6.47	0.31646	0.40816
6.48	0.31646	0.40816
6.49	0.31646	0.40816
6.5	0.31646	0.40816


==> zoom.txt <==
ro	Kprev3	Kprev4	Kprev5	Kprev6	Kprev7	Knew3	Knew4	Knew5	Knew6	Knew7
0	0	0	0	0	0	0	0	0	0	0
0.005	0	0	0	0	0	0	0	0	0	0
0.01	0	0	0	0	0	0	0	0	0	0
0.015	0	0	0	0	0	0	0	0	0	0
0.02	0	0	0	0	0	0	0	0	0	0
0.025	0	0	0	0	0	0	0	0	0	0
0.03	0	0	0	0	0	0	0	0	0	0
0.035	0	0	0	0	0	0	0	0	0	0
0.04	0	0	0	0	0	0	0	0	0	0
0.045	0	0	0	0	0	0	0	0	0	0
0.05	0	0	0	0	0	0	0	0	0	0
0.055	0	0	0	0	0	0	0	0	0	0
0.06	0	0	0	0	0	0	0	0	0	0
0.065	0	0	0	0	0	0	0	0	0	0
0.07	0	0	0	0	0	0	0	0	0	0
0.075	0	0	0	0	0	0	0	0	0	0
0.08	0	0	0	0	0	0	0	0	0	0
0.085	0	0	0	0	0	0	0	0	0	0
0.09	0	0	0	0	0	0	0	0	0	0
0.095	0	0	0	0	0	0	0	0	0	0
0.1	0	0	0	0	0	0	0	0	0	0
0.105	0	0	0	0	0	0	0	0	0	0
0.11	0	0	0	0	0	0	0	0	0	0
0.115	0	0	0	0	0	0	0	0	0	0
0.12	0	0	0	0	0	0	0	0	0	0
0.125	0	0	0	0	0	0	0	0	0	0
0.13	0	0	0	0	0	0	0	0	0	0
0.135	0	0	0	0	0	0	0	0	0	0
0.14	0	0	0	0	0	0	0	0	0	0
0.145	0	0	0	0	0	0	0	0	0	0
0.15	0	0	0	0	0	0	0	0	0	0
0.155	0	0	0	0	0	0	0	0	0	0
0.16	0	0	0	0	0	0	0	0	0	0
0.165	0	0	0	0	0	0	0	0	0	0
0.17	0	0	0	0	0.019608	0	0	0	0	0.002849
0.175	0	0	0	0	0.040816	0	0	0	0	0.020833
0.18	0	0	0	0	0.063492	0	0	0	0	0.043981
0.185	0	0	0	0	0.084942	0	0	0	0	0.065878
0.19	0	0	0	0	0.10526	0	0	0	0	0.086623
0.195	0	0	0	0	0.12454	0	0	0	0	0.1063
0.2	0	0	0	0	0.14286	0	0	0	-1.6653e-16	0.125
0.205	0	0	0	0.02439	0.16028	0	0	0	0.0041494	0.14278
0.21	0	0	0	0.039683	0.17687	0	0	0	0.012245	0.15972
0.215	0	0	0	0.05814	0.19269	0	0	0	0.031229	0.17587
0.22	0	0	0	0.075758	0.20779	0	0	0	0.049351	0.19129
0.225	0	0	0	0.092593	0.22222	0	0	0	0.066667	0.20602
0.23	0	0	0	0.1087	0.23602	0	0	0	0.08323	0.22011
0.235	0	0	0	0.12411	0.24924	0	0	0	0.099088	0.2336
0.24	0	0	0	0.13889	0.2619	0	0	0	0.11429	0.24653
0.245	0	0	0	0.15306	0.27405	0	0	0	0.12886	0.25893
0.25	0	0	0	0.16667	0.28571	0	0	0	0.14286	0.27083
0.255	0	0	0.019608	0.17974	0.29692	0	0	0.0039841	0.1563	0.28227
0.26	0	0	0.038462	0.19231	0.30769	0	0	0.0079365	0.16923	0.29327
0.265	0	0	0.05	0.2044	0.31806	0	0	0.010417	0.18167	0.30385
0.27	0	0	0.059259	0.21605	0.32804	0	0	0.020062	0.19365	0.31404
0.275	0	0	0.072727	0.22727	0.33766	0	0	0.034091	0.20519	0.32386
0.28	0	0	0.085714	0.2381	0.34694	0	0	0.047619	0.21633	0.33333
0.285	0	0	0.098246	0.24854	0.35589	0	0	0.060673	0.22707	0.34247
0.29	0	0	0.11034	0.25862	0.36453	0	0	0.073276	0.23744	0.35129
0.295	0	0	0.12203	0.26836	0.37288	0	0	0.085452	0.24746	0.35982
0.3	0	0	0.13333	0.27778	0.38095	0	0	0.097222	0.25714	0.36806
0.305	0	0	0.14426	0.28689	0.38876	0	0	0.10861	0.26651	0.37602
0.31	0	0	0.15484	0.2957	0.39631	0	0	0.11962	0.27558	0.38374
0.315	0	0	0.16508	0.30423	0.40363	0	0	0.13029	0.28435	0.3912
0.32	0	0	0.175	0.3125	0.41071	0	0	0.14062	0.29286	0.39844
0.325	0	0	0.18462	0.32051	0.41758	0	0	0.15064	0.3011	0.40545
0.33	0	0	0.19394	0.32828	0.42424	0	0	0.16035	0.30909	0.41225
0.335	0	0.0049751	0.20299	0.33582	0.4307	0	0.0012484	0.16978	0.31684	0.41884
0.34	0	0.019608	0.21176	0.34314	0.43697	0	0.0049751	0.17892	0.32437	0.42525
0.345	0	0.033816	0.22029	0.35024	0.44306	0	0.0086741	0.1878	0.33168	0.43146
0.35	0	0.047619	0.22857	0.35714	0.44898	0	0.012346	0.19643	0.33878	0.4375
0.355	0	0.061033	0.23662	0.36385	0.45473	0	0.01599	0.20481	0.34567	0.44337
0.36	0	0.074074	0.24444	0.37037	0.46032	0	0.019608	0.21296	0.35238	0.44907
0.365	0	0.083333	0.25205	0.37671	0.46575	0	0.022222	0.22089	0.3589	0.45462
0.37	0	0.083333	0.25946	0.38288	0.47104	0	0.022222	0.2286	0.36525	0.46002
0.375	0	0.083333	0.26667	0.38889	0.47619	0	0.022222	0.23611	0.37143	0.46528
0.38	0	0.092105	0.27368	0.39474	0.4812	0	0.031579	0.24342	0.37744	0.47039
0.385	0	0.10065	0.28052	0.40043	0.48609	0	0.040693	0.25054	0.3833	0.47538
0.39	0	0.10897	0.28718	0.40598	0.49084	0	0.049573	0.25748	0.38901	0.48024
0.395	0	0.11709	0.29367	0.41139	0.49548	0	0.058228	0.26424	0.39458	0.48497
0.4	0	0.125	0.3	0.41667	0.5	0	0.066667	0.27083	0.4	0.48958
0.405	0	0.13272	0.30617	0.42181	0.50441	0	0.074897	0.27726	0.40529	0.49408
0.41	0	0.14024	0.3122	0.42683	0.50871	0	0.082927	0.28354	0.41045	0.49848
0.415	0	0.14759	0.31807	0.43173	0.51291	0	0.090763	0.28966	0.41549	0.50276
0.42	0	0.15476	0.32381	0.43651	0.51701	0	0.098413	0.29563	0.42041	0.50694
0.425	0	0.16176	0.32941	0.44118	0.52101	0	0.10588	0.30147	0.42521	0.51103
0.43	0	0.1686	0.33488	0.44574	0.52492	0	0.11318	0.30717	0.4299	0.51502
0.435	0	0.17529	0.34023	0.45019	0.52874	0	0.12031	0.31274	0.43448	0.51892
0.44	0	0.18182	0.34545	0.45455	0.53247	0	0.12727	0.31818	0.43896	0.52273
0.445	0	0.1882	0.35056	0.4588	0.53612	0	0.13408	0.3235	0.44334	0.52645
0.45	0	0.19444	0.35556	0.46296	0.53968	0	0.14074	0.3287	0.44762	0.53009
0.455	0	0.20055	0.36044	0.46703	0.54317	0	0.14725	0.33379	0.45181	0.53365
0.46	0	0.20652	0.36522	0.47101	0.54658	0	0.15362	0.33877	0.4559	0.53714
0.465	0	0.21237	0.36989	0.47491	0.54992	0	0.15986	0.34364	0.45991	0.54055
0.47	0	0.21809	0.37447	0.47872	0.55319	0	0.16596	0.3484	0.46383	0.54388
0.475	0	0.22368	0.37895	0.48246	0.55639	0	0.17193	0.35307	0.46767	0.54715
0.48	0	0.22917	0.38333	0.48611	0.55952	0	0.17778	0.35764	0.47143	0.55035
0.485	0	0.23454	0.38763	0.48969	0.56259	0	0.18351	0.36211	0.47511	0.55348
0.49	0	0.2398	0.39184	0.4932	0.5656	0	0.18912	0.3665	0.47872	0.55655
0.495	0	0.24495	0.39596	0.49663	0.56854	0	0.19461	0.37079	0.48225	0.55955
0.5	0	0.25	0.4	0.5	0.57143	0	0.2	0.375	0.48571	0.5625
0.505	0.009901	0.25495	0.40396	0.5033	0.57426	0.0033223	0.20528	0.37913	0.48911	0.56539
0.51	0.019608	0.2598	0.40784	0.50654	0.57703	0.0066225	0.21046	0.38317	0.49244	0.56822
0.515	0.029126	0.26456	0.41165	0.50971	0.57975	0.009901	0.21553	0.38714	0.4957	0.571
0.52	0.038462	0.26923	0.41538	0.51282	0.58242	0.013158	0.22051	0.39103	0.4989	0.57372
0.525	0.047619	0.27381	0.41905	0.51587	0.58503	0.016393	0.2254	0.39484	0.50204	0.57639
0.53	0.056604	0.2783	0.42264	0.51887	0.5876	0.019608	0.23019	0.39858	0.50512	0.57901
0.535	0.065421	0.28271	0.42617	0.52181	0.59012	0.022801	0.23489	0.40226	0.50814	0.58158
0.54	0.074074	0.28704	0.42963	0.52469	0.59259	0.025974	0.23951	0.40586	0.51111	0.5841
0.545	0.082569	0.29128	0.43303	0.52752	0.59502	0.029126	0.24404	0.4094	0.51402	0.58658
0.55	0.090909	0.29545	0.43636	0.5303	0.5974	0.032258	0.24848	0.41288	0.51688	0.58902
0.555	0.099099	0.29955	0.43964	0.53303	0.59974	0.03537	0.25285	0.41629	0.51969	0.5914
0.56	0.10714	0.30357	0.44286	0.53571	0.60204	0.038462	0.25714	0.41964	0.52245	0.59375
0.565	0.11504	0.30752	0.44602	0.53835	0.6043	0.041534	0.26136	0.42294	0.52516	0.59605
0.57	0.12281	0.3114	0.44912	0.54094	0.60652	0.044586	0.2655	0.42617	0.52782	0.59832
0.575	0.13043	0.31522	0.45217	0.54348	0.6087	0.047619	0.26957	0.42935	0.53043	0.60054
0.58	0.13793	0.31897	0.45517	0.54598	0.61084	0.050633	0.27356	0.43247	0.533	0.60273
0.585	0.1453	0.32265	0.45812	0.54843	0.61294	0.053628	0.27749	0.43554	0.53553	0.60488
0.59	0.15254	0.32627	0.46102	0.55085	0.61501	0.056604	0.28136	0.43856	0.53801	0.60699
0.595	0.15966	0.32983	0.46387	0.55322	0.61705	0.059561	0.28515	0.44153	0.54046	0.60907
0.6	0.16667	0.33333	0.46667	0.55556	0.61905	0.0625	0.28889	0.44444	0.54286	0.61111

